Functorial Semantics for Partial Theories

We provide a Lawvere-style definition for partial theories, extending the classical notion of equational theory by allowing partially defined operations. As in the classical case, our definition is syntactic: we use an appropriate class of string diagrams as terms. This allows for equational reasoning about the class of models defined by a partial theory. We demonstrate the expressivity of such equational theories by considering a number of examples, including partial combinatory algebras and cartesian closed categories. Moreover, despite the increase in expressivity of the syntax we retain a well-behaved notion of semantics: we show that our categories of models are precisely locally finitely presentable categories, and that free models exist.

==> tikz/Kta-well-defd-1.tikz <==
\begin{tikzpicture}[xscale=.5]
\comult
\step{\umor{Fa}\lid\step{\umor{\alpha_A}\lid\step{\ucounit\lid}}}
\ezs{\comult\step{\umor{Fa}\lid\step{\ucounit\lid}}}{xshift=5cm}
\node[left] at (0,2*\len) {$\rest{Fa\comp \alpha_A}=\quad$};
\node[right] at (8,2*\len) {$\quad = \rest{Fa}=F\rest{a}=Fa$};
\end{tikzpicture}

==> tikz/Kta-well-defd-2.tikz <==
\begin{tikzpicture}[xscale=.5]
\comult
\step{\umor{Fa}\lid\step{\ucounit\lmor{\alpha_A}\step{\lmor{Ga}}}}
\ezs{
\comult
\step{\umor{Fa}\lid\step{\umor{\alpha_A}\lmor{\alpha_A}\step{\lmor{Ga}\ucounit}}}
}{xshift=5cm}
\leftLabel{Fa\comp \alpha_A\comp Ga}
\rightLabel{\rest{Fa}\comp \alpha_A \comp Ga = Fa\comp\alpha_A}{9}
\end{tikzpicture}

==> tikz/bang-def.tikz <==
\begin{tikzpicture}[xscale=.75,baseline=(current bounding box.center)]
\mor{a}\step{\counit}
\end{tikzpicture}

==> tikz/bang-nat.tikz <==
\begin{tikzpicture}[xscale=.5]
\mor{f}\step{\mor{b}}
\ezs{\mor{f}\step{\counit}}{xshift=3cm}
\ezs{\comult\step{\umor{f}\step{\ucounit}\lid\step{\lcounit}}}{xshift=5.5cm}
\ezs{\mor{a}\step{\counit}}{xshift=9cm}
\node at (2.5,2*\len) {$=$};
\node at (5,2*\len) {$=$};
\node at (8.5,2*\len) {$=$};
\end{tikzpicture}

==> tikz/delta-def.tikz <==
\begin{tikzpicture}[xscale=.75,baseline=(current bounding box.center)]
\mor{a}\step{\comult}
\end{tikzpicture}

==> tikz/delta-nat.tikz <==
\begin{tikzpicture}[xscale=.5]
\mor{f}\step{\mor{b}\step{\comult}}
\ezs{\comult\step{\umor{f}\lmor{f}\step{\lcomult\ucounit}}}{xshift=4cm}
\ezs{\mor{a}\step{\comult\step{\umor{f}\lmor{f}}}}{xshift=8cm}
\node[left] at (0,2*\len) {$f\comp \delta_{(B,b)}=\quad $};
\node[right] at (11,2*\len) {$\quad = \delta_{(A,a)}\comp (f\otimes f)$};
\end{tikzpicture}

==> tikz/equalizer-def.tikz <==
\begin{tikzpicture}[xscale=.5]
\ezs{\comult}{yscale=1.5}
\step{\ezs{\comult\step{\umor{f}\lmor{g}\step{\mult\step{\counit}}}}{yshift=.625cm}}
\step{\ezs{\id}{yshift=-.125cm,xscale=4}}
\node at (-2,1) {$\ct{eq}(f,g)=\quad $};
\end{tikzpicture}

==> tikz/generators/co-copy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=none] (3) at (-1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [in=-120, out=0] (2.center) to (0);
		\draw [in=120, out=0] (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/co-delete.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.25, 0) {};
		\node [style=none] (1) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/copy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0, 0) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (3) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [in=-60, out=180] (2.center) to (0);
		\draw [in=60, out=-180] (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/delete.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1.5, 0) {};
		\node [style=none] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

